Cosmological gas accretion history onto the stellar discs of Milky Way-like galaxies in the Auriga simulations -- (I) Temporal dependency

We use the 30 simulations of the Auriga Project to estimate the temporal dependency of the inflow, outflow and net accretion rates onto the discs of Milky Way-like galaxies. The net accretion rates are found to be similar for all galaxies at early times, increasing rapidly up to $\sim 10~\mathrm{M}_\odot \, \mathrm{yr}^{-1}$. After $\sim 6~\mathrm{Gyr}$ of evolution, however, the net accretion rates are diverse: in most galaxies, these exhibit an exponential-like decay, but some systems instead present increasing or approximately constant levels up to the present time. An exponential fit to the net accretion rates averaged over the MW analogues yields typical decay time-scale of $7.2~\mathrm{Gyr}$. The analysis of the time-evolution of the inflow and outflow rates, and their relation to the star formation rate (SFR) in the discs, confirms the close connection between these quantities. First, the inflow$/$outflow ratio stays approximately constant, with typical values of $\dot{M}_\mathrm{out}/ \dot{M}_\mathrm{in} \sim 0.75$, indicating that the gas mass involved in outflows is of the order of 25% lower compared to that involved in inflows. A similar behaviour is found for the SFR$/$inflow rate ratio, with typical values between 0.1 and 0.3, and for the outflow rate$/$SFR which varies in the range $3.5$--$5.5$. Our results show that continuous inflow is key to the SFR levels in disc galaxies, and that the star formation activity and the subsequent feedback in the discs is able to produce mass-loaded galaxy winds in the disc-halo interface.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
